RBG-Maxwell Framework: Simulation of Collisional Plasma Systems via Coupled Boltzmann-Maxwell equations on GPU

This paper presents the RBG-Maxwell framework, a relativistic collisional plasma simulator on GPUs. We provide detailed discussions on the fundamental equations, numerical algorithms, implementation specifics, and key testing outcomes. The RBG-Maxwell framework is a robust numerical code designed for simulating the evolution of plasma systems through a kinetic approach on large-scale GPUs. It offers easy adaptability to a wide range of physical systems. Given the appropriate initial distributions, particle masses, charges, differential cross-sections, and external forces (which are not confined to electromagnetic forces), the RBG-Maxwell framework can direct the evolution of a particle system from a non-equilibrium state to a thermal state.

==> reviewer.txt <==
Steven J. Gitomer, Plasma Physics Group (P-24) Los Alamos National Laboratory  (sgitomer@nsf.gov), he is an expert in Laser induced plasma simulation, which is related to the current work.

Francesco Taccogna, Istituto per la Scienza e Tecnologia dei Plasmi (ISTP) (francesco.taccogna@istp.cnr.it), he is an expert of plasma simulation and Monte Carlo methods, which is related to the current work.

Xu,Zhe, Department of Physics, Tsinghua University, (xuzhe@mail.tsinghua.edu.cn), he is an expert in test particle method, which solves the collisional Boltzmann equation in terms of test particles.

CHUN SHEN, Wayne State University, (CHUNSHEN@WAYNE.EDU), he is an expert in kinetic equations with collisions in the filed of heavy ion collisions.

G. Dimarco,  University of Ferrara, (giacomo.dimarco@unife.it), the reserchear's interest is on Kinetic Equations and numerical methods, who may be interested in the current paper.

Rainer Grauer,  INSTITUT F¨¹R THEORETISCHE PHYSIK I of RUB,(Rainer.Grauer@rub.de), he is currently interested in the implementation of methods for highly compressible flows and Vlasov simulations on GPU clusters, which is related to the current work.
